Globular Cluster Abundances from High-Resolution Integrated Light Spectra, I: 47 Tuc

We describe the detailed chemical abundance analysis of a high-resolution (R~35,000), integrated-light (IL), spectrum of the core of the Galactic globular cluster 47 Tuc, obtained using the du Pont echelle at Las Campanas. We develop an abundance analysis strategy that can be applied to spatial unresolved extra- galactic clusters. We have computed abundances for Na, Mg, Al, Si, Ca, Sc, Ti, V, Cr, Mn, Fe, Co, Ni, Cu, Y, Zr, Ba, La, Nd and Eu. For an analysis with the known color-magnitude diagram (cmd) for 47 Tuc we obtain a mean [Fe/H] value of -0.75 +/-0.026+/-0.045 dex (random and systematic error), in good agreement with the mean of 5 recent high resolution abundance studies, at -0.70 dex. Typical random errors on our mean [X/Fe] ratios are 0.07-0.10 dex, similar to studies of individual stars in 47 Tuc, although Na and Al appear enhanced, perhaps due to proton burning in the most luminous cluster stars. Our IL abundance analysis with an unknown cmd employed theoretical Teramo isochrones; however, we apply zero-point abundance corrections to account for the factor of 3 underprediction of stars at the AGB bump luminosity. While line diagnostics alone provide only mild constraints on the cluster age (ruling-out ages younger than ~2 Gyr), when theoretical IL B-V colors are combined with metallicity derived from the Fe I lines, the age is constrained to 10--15 Gyr and we obtain [Fe/H]=-0.70 +/-0.021 +/-0.052 dex. We find that Fe I line diagnostics may also be used to constrain the horizontal branch morphology of an unresolved cluster. Lastly, our spectrum synthesis of 5.4 million TiO lines indicates that the 7300-7600A TiO window should be useful for estimating the effect of M giants on the IL abundances, and important for clusters more metal-rich than 47 Tuc.

==> abstract.txt <==
We describe the detailed chemical abundance analysis of a high-resolution 
(R~35,000), integrated-light (IL), spectrum of the core of the Galactic globular
cluster 47 Tuc, obtained using the du Pont echelle at Las Campanas.  We develop
an abundance analysis strategy that can be applied to spatial unresolved extra-
galactic clusters.  We have computed abundances for Na, Mg, Al, Si, Ca, Sc, Ti,
V, Cr, Mn, Fe, Co, Ni, Cu, Y, Zr, Ba, La, Nd and Eu.  For an analysis with the 
known color-magnitude diagram (cmd) for 47 Tuc we obtain a mean [Fe/H] value of
-0.75 +/-0.026+/-0.045 dex (random and systematic error), in good agreement with
the mean of 5 recent high resolution abundance studies, at -0.70 dex.  Typical 
random errors on our mean [X/Fe] ratios are 0.07--0.10 dex, similar to studies 
of individual stars in 47 Tuc, although Na and Al appear enhanced, perhaps due
to proton burning in the most luminous cluster stars.  Our IL abundance analysis
with an unknown cmd employed theoretical Teramo isochrones; however, we apply 
zero-point abundance corrections to account for the factor of 3 underprediction
of stars at the AGB bump luminosity.  While line diagnostics alone provide only
mild constraints on the cluster age (ruling-out ages younger than ~2 Gyr), when 
theoretical IL B-V colors are combined with metallicity derived from the Fe I 
lines, the age is constrained to 10--15 Gyr and we obtain [Fe/H]=-0.70 +/-0.021
+/-0.052 dex.  We find that Fe I line diagnostics can also be used to constrain
the horizontal branch morphology of an unresolved cluster.  Lastly, our spectrum
synthesis of 5.4 million TiO lines indicates that the 7300--7600A TiO window 
should be useful for estimating the effect of M giants on the IL abundances, and
important for clusters more metal-rich than 47 Tuc.  

